Resource efficient method for representation and measurement of constrained electronic structure states with a quantum computer

We present a novel method for improving the quantum simulation of the ground state energy of molecules. We perform a pre-processing step classically, which reduces the dimensionality of the problem by generating a custom mapping which excludes states which violate problem constraints. Subsequently, a specialized measurement scheme is used to extract the expectation value of the problem Hamiltonian through this mapping. We demonstrate that this method reduces the amount of quantum resources needed to run a Variational Quantum Eigensolver (VQE) algorithm without making any approximations to the physics of the quantum chemistry problem.

==> img/first.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X] (0) at (7, 1) {};
		\node [style=none] (1) at (9, 1) {};
		\node [style=none] (2) at (5, 1) {};
		\node [style=X] (3) at (7, 0) {};
		\node [style=X] (4) at (7, 0) {};
		\node [style=none] (5) at (9, 0) {};
		\node [style=none] (6) at (5, 0) {};
		\node [style=Z] (7) at (8, 1) {};
		\node [style=Z] (8) at (6, 1) {};
		\node [style=none] (9) at (7, 2) {};
		\node [style=X] (10) at (12, 2) {};
		\node [style=none] (11) at (14, 1) {};
		\node [style=none] (12) at (10, 1) {};
		\node [style=none] (13) at (14, -1) {};
		\node [style=none] (14) at (10, -1) {};
		\node [style=Z] (15) at (13, 1) {};
		\node [style=Z] (16) at (11, 1) {};
		\node [style=none] (17) at (12, 3) {};
		\node [style=X] (18) at (12, 0) {};
		\node [style=X] (19) at (12, -1) {};
		\node [style=none] (20) at (19, 1) {};
		\node [style=none] (21) at (17, -1) {};
		\node [style=none] (22) at (15, 1) {};
		\node [style=none] (23) at (17, 3) {};
		\node [style=X] (24) at (18, 1) {};
		\node [style=Z] (25) at (17, 0) {};
		\node [style=X] (26) at (17, -1) {};
		\node [style=none] (27) at (19, -1) {};
		\node [style=none] (28) at (15, -1) {};
		\node [style=none] (29) at (24, 1) {};
		\node [style=none] (30) at (22, 0) {};
		\node [style=none] (31) at (20, 1) {};
		\node [style=none] (32) at (23, 3) {};
		\node [style=X] (33) at (22, 1) {};
		\node [style=Z] (34) at (23, 2) {};
		\node [style=X] (35) at (22, 0) {};
		\node [style=none] (36) at (24, 0) {};
		\node [style=none] (37) at (20, 0) {};
		\node [style=X] (38) at (2, 1) {};
		\node [style=none] (39) at (4, 1) {};
		\node [style=none] (40) at (0, 1) {};
		\node [style=X] (41) at (3, 0) {};
		\node [style=X] (42) at (1, 0) {};
		\node [style=none] (43) at (4, 0) {};
		\node [style=none] (44) at (0, 0) {};
		\node [style=Z] (45) at (3, 1) {};
		\node [style=Z] (46) at (1, 1) {};
		\node [style=none] (47) at (2, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (4);
		\draw (3) to (5.center);
		\draw (2.center) to (8);
		\draw (8) to (4);
		\draw (8) to (0);
		\draw (0) to (7);
		\draw (7) to (3);
		\draw (7) to (1.center);
		\draw (9.center) to (0);
		\draw (12.center) to (16);
		\draw (16) to (10);
		\draw (10) to (15);
		\draw (15) to (11.center);
		\draw (17.center) to (10);
		\draw (16) to (18);
		\draw (18) to (15);
		\draw (18) to (19);
		\draw (19) to (13.center);
		\draw (19) to (14.center);
		\draw (25) to (23.center);
		\draw (25) to (21.center);
		\draw (22.center) to (24);
		\draw (24) to (20.center);
		\draw (24) to (25);
		\draw (25) to (24);
		\draw (24) to (25);
		\draw (24) to (25);
		\draw (28.center) to (26);
		\draw (26) to (27.center);
		\draw (34) to (32.center);
		\draw (34) to (30.center);
		\draw (31.center) to (33);
		\draw (33) to (29.center);
		\draw (33) to (34);
		\draw (34) to (33);
		\draw (33) to (34);
		\draw (33) to (34);
		\draw (37.center) to (35);
		\draw (35) to (36.center);
		\draw (44.center) to (42);
		\draw (42) to (41);
		\draw (41) to (43.center);
		\draw (40.center) to (46);
		\draw (46) to (42);
		\draw (46) to (38);
		\draw (38) to (45);
		\draw (45) to (41);
		\draw (45) to (39.center);
		\draw (47.center) to (38);
	\end{pgfonlayer}
\end{tikzpicture}


==> img/fourth.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=H] (0) at (3, 2) {};
		\node [style=Z] (1) at (4, 2) {};
		\node [style=Z] (2) at (2, 2) {};
		\node [style=X] (3) at (4, 1) {};
		\node [style=X] (4) at (2, 1) {};
		\node [style=X] (7) at (5, 0) {};
		\node [style=X] (8) at (1, 0) {};
		\node [style=none] (9) at (6, 2) {};
		\node [style=none] (10) at (0, 2) {};
		\node [style=none] (11) at (6, 1) {};
		\node [style=none] (12) at (0, 1) {};
		\node [style=none] (13) at (6, 0) {};
		\node [style=none] (14) at (0, 0) {};
		\node [style=none] (15) at (13, 2) {};
		\node [style=none] (16) at (7, 2) {};
		\node [style=none] (17) at (13, 1) {};
		\node [style=none] (18) at (7, 1) {};
		\node [style=X] (19) at (12, 0) {};
		\node [style=X] (20) at (8, 0) {};
		\node [style=none] (21) at (13, 0) {};
		\node [style=none] (22) at (7, 0) {};
		\node [style=Z, label={above:$\pi/2$}] (25) at (12, 2) {};
		\node [style=Z, label={above:$\pi/2$}] (26) at (8, 2) {};
		\node [style=X] (27) at (10, 1) {};
		\node [style=X] (28) at (10, 2) {};
		\node [style=Z, label={above:$-\pi/2$}] (29) at (11, 4) {};
		\node [style=none] (45) at (20, 2) {};
		\node [style=none] (46) at (14, 2) {};
		\node [style=none] (47) at (20, 1) {};
		\node [style=none] (48) at (14, 1) {};
		\node [style=none] (49) at (20, 0) {};
		\node [style=none] (50) at (14, 0) {};
		\node [style=Z, label={above:$\pi/2$}] (51) at (19, 2) {};
		\node [style=Z, label={above:$\pi/2$}] (52) at (15, 2) {};
		\node [style=X] (53) at (17, 1) {};
		\node [style=X] (54) at (17, 2) {};
		\node [style=Z, label={above:$-\pi/2$}] (55) at (18, 4) {};
		\node [style=X] (56) at (17, 0) {};
		\node [style=Z] (57) at (1, 1) {};
		\node [style=Z] (58) at (5, 1) {};
		\node [style=Z] (59) at (8, 1) {};
		\node [style=Z] (60) at (12, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (4);
		\draw (2) to (0);
		\draw (0) to (1);
		\draw (4) to (3);
		\draw (14.center) to (8);
		\draw (8) to (7);
		\draw (7) to (13.center);
		\draw (1) to (3);
		\draw (22.center) to (20);
		\draw (20) to (19);
		\draw (19) to (21.center);
		\draw (26) to (28);
		\draw (28) to (25);
		\draw (27) to (29);
		\draw (28) to (29);
		\draw (29) to (28);
		\draw (28) to (29);
		\draw (28) to (29);
		\draw (52) to (54);
		\draw (54) to (51);
		\draw (53) to (55);
		\draw (54) to (55);
		\draw (55) to (54);
		\draw (54) to (55);
		\draw (54) to (55);
		\draw (53) to (47.center);
		\draw (53) to (48.center);
		\draw (56) to (55);
		\draw (56) to (49.center);
		\draw (56) to (50.center);
		\draw (52) to (46.center);
		\draw (51) to (45.center);
		\draw (12.center) to (57);
		\draw (57) to (8);
		\draw (57) to (4);
		\draw (3) to (58);
		\draw (58) to (11.center);
		\draw (58) to (7);
		\draw (1) to (9.center);
		\draw (2) to (10.center);
		\draw (18.center) to (59);
		\draw (59) to (20);
		\draw (59) to (27);
		\draw (16.center) to (26);
		\draw (27) to (60);
		\draw (60) to (19);
		\draw (25) to (15.center);
		\draw (60) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> img/second.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=H] (0) at (2, 1) {};
		\node [style=Z] (1) at (3, 1) {};
		\node [style=Z] (2) at (1, 1) {};
		\node [style=X] (3) at (3, 0) {};
		\node [style=X] (4) at (1, 0) {};
		\node [style=none] (5) at (4, 1) {};
		\node [style=none] (6) at (0, 1) {};
		\node [style=none] (7) at (4, 0) {};
		\node [style=none] (8) at (0, 0) {};
		\node [style=Z] (9) at (16, 1) {};
		\node [style=Z] (10) at (14, 1) {};
		\node [style=X] (11) at (16, 0) {};
		\node [style=X] (12) at (14, 0) {};
		\node [style=none] (13) at (18, 1) {};
		\node [style=none] (14) at (12, 1) {};
		\node [style=none] (15) at (18, 0) {};
		\node [style=none] (16) at (12, 0) {};
		\node [style=Z, label={above:$-\pi/2$}] (18) at (15, 2) {};
		\node [style=X] (20) at (15, 1) {};
		\node [style=Z, label={above:$\pi/2$}] (21) at (24, 1) {};
		\node [style=Z, label={above:$\pi/2$}] (22) at (20, 1) {};
		\node [style=X] (23) at (22, 0) {};
		\node [style=none] (24) at (25, 1) {};
		\node [style=none] (25) at (19, 1) {};
		\node [style=none] (26) at (25, 0) {};
		\node [style=none] (27) at (19, 0) {};
		\node [style=X] (31) at (22, 1) {};
		\node [style=Z, label={above:$-\pi/2$}] (32) at (23, 3) {};
		\node [style=Z, label={above:$\pi/2$}] (33) at (13, 1) {};
		\node [style=Z, label={above:$\pi/2$}] (34) at (17, 1) {};
		\node [style=Z] (35) at (10, 1) {};
		\node [style=Z] (36) at (6, 1) {};
		\node [style=X] (37) at (10, 0) {};
		\node [style=X] (38) at (6, 0) {};
		\node [style=none] (39) at (11, 1) {};
		\node [style=none] (40) at (5, 1) {};
		\node [style=none] (41) at (11, 0) {};
		\node [style=none] (42) at (5, 0) {};
		\node [style=Z, label={above:$-\pi/2$}] (44) at (8, 2) {};
		\node [style=X] (46) at (8, 1) {};
		\node [style=Z, label={above:$\pi/2$}] (47) at (7, 1) {};
		\node [style=Z, label={above:$\pi/2$}] (48) at (9, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (4);
		\draw (2) to (0);
		\draw (0) to (1);
		\draw (8.center) to (4);
		\draw (4) to (3);
		\draw (3) to (7.center);
		\draw (1) to (3);
		\draw (6.center) to (2);
		\draw (1) to (5.center);
		\draw (10) to (12);
		\draw (16.center) to (12);
		\draw (12) to (11);
		\draw (11) to (15.center);
		\draw (9) to (11);
		\draw (14.center) to (10);
		\draw [in=180, out=0] (9) to (13.center);
		\draw (10) to (20);
		\draw (20) to (18);
		\draw (20) to (9);
		\draw (27.center) to (23);
		\draw (25.center) to (22);
		\draw (21) to (24.center);
		\draw (23) to (26.center);
		\draw (22) to (31);
		\draw (31) to (21);
		\draw (23) to (32);
		\draw (31) to (32);
		\draw (32) to (31);
		\draw (31) to (32);
		\draw (31) to (32);
		\draw (36) to (38);
		\draw (42.center) to (38);
		\draw (38) to (37);
		\draw (37) to (41.center);
		\draw (35) to (37);
		\draw (40.center) to (36);
		\draw (35) to (39.center);
		\draw (36) to (46);
		\draw (46) to (44);
		\draw [in=180, out=0] (46) to (35);
	\end{pgfonlayer}
\end{tikzpicture}


==> img/third.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=H] (0) at (-5, 2) {};
		\node [style=Z] (1) at (-4, 2) {};
		\node [style=Z] (2) at (-6, 2) {};
		\node [style=X] (3) at (-4, 1) {};
		\node [style=X] (4) at (-6, 1) {};
		\node [style=Z] (5) at (-3, 2) {};
		\node [style=Z] (6) at (-7, 2) {};
		\node [style=X] (7) at (-3, 0) {};
		\node [style=X] (8) at (-7, 0) {};
		\node [style=none] (9) at (-2, 2) {};
		\node [style=none] (10) at (-8, 2) {};
		\node [style=none] (11) at (-2, 1) {};
		\node [style=none] (12) at (-8, 1) {};
		\node [style=none] (13) at (-2, 0) {};
		\node [style=none] (14) at (-8, 0) {};
		\node [style=none] (18) at (7, 2) {};
		\node [style=none] (19) at (-1, 2) {};
		\node [style=none] (20) at (7, 1) {};
		\node [style=none] (21) at (-1, 1) {};
		\node [style=X] (27) at (6, 0) {};
		\node [style=X] (28) at (0, 0) {};
		\node [style=none] (29) at (7, 0) {};
		\node [style=none] (30) at (-1, 0) {};
		\node [style=Z] (31) at (6, 2) {};
		\node [style=Z] (32) at (0, 2) {};
		\node [style=Z, label={above:$\pi/2$}] (49) at (5, 2) {};
		\node [style=Z, label={above:$\pi/2$}] (50) at (1, 2) {};
		\node [style=X] (51) at (3, 1) {};
		\node [style=X] (56) at (3, 2) {};
		\node [style=Z, label={above:$-\pi/2$}] (57) at (4, 4) {};
		\node [style=none] (58) at (14, 2) {};
		\node [style=none] (59) at (8, 2) {};
		\node [style=none] (60) at (14, 1) {};
		\node [style=none] (61) at (8, 1) {};
		\node [style=X] (62) at (12, 0) {};
		\node [style=X] (63) at (10, 0) {};
		\node [style=none] (64) at (14, 0) {};
		\node [style=none] (65) at (8, 0) {};
		\node [style=Z] (66) at (12, 2) {};
		\node [style=Z] (67) at (10, 2) {};
		\node [style=Z, label={above:$\pi/2$}] (68) at (13, 2) {};
		\node [style=Z, label={above:$\pi/2$}] (69) at (9, 2) {};
		\node [style=X] (70) at (11, 1) {};
		\node [style=X] (71) at (11, 2) {};
		\node [style=Z, label={above:$-\pi/2$}] (72) at (12, 4) {};
		\node [style=none] (73) at (21, 2) {};
		\node [style=none] (74) at (15, 2) {};
		\node [style=none] (75) at (21, 1) {};
		\node [style=none] (76) at (15, 1) {};
		\node [style=none] (79) at (21, 0) {};
		\node [style=none] (80) at (15, 0) {};
		\node [style=Z, label={above:$\pi/2$}] (83) at (20, 2) {};
		\node [style=Z, label={above:$\pi/2$}] (84) at (16, 2) {};
		\node [style=X] (85) at (18, 1) {};
		\node [style=X] (86) at (18, 2) {};
		\node [style=Z, label={above:$-\pi/2$}] (87) at (19, 4) {};
		\node [style=X] (88) at (18, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (8);
		\draw (2) to (4);
		\draw (6) to (2);
		\draw (2) to (0);
		\draw (0) to (1);
		\draw (1) to (5);
		\draw (12.center) to (4);
		\draw (4) to (3);
		\draw (3) to (11.center);
		\draw (14.center) to (8);
		\draw (8) to (7);
		\draw (7) to (13.center);
		\draw (5) to (7);
		\draw (1) to (3);
		\draw (10.center) to (6);
		\draw (5) to (9.center);
		\draw (30.center) to (28);
		\draw (28) to (27);
		\draw (27) to (29.center);
		\draw (32) to (19.center);
		\draw (31) to (18.center);
		\draw (31) to (27);
		\draw (32) to (28);
		\draw (50) to (56);
		\draw (56) to (49);
		\draw (51) to (57);
		\draw (56) to (57);
		\draw (57) to (56);
		\draw (56) to (57);
		\draw (56) to (57);
		\draw (50) to (32);
		\draw (49) to (31);
		\draw (51) to (20.center);
		\draw (51) to (21.center);
		\draw (65.center) to (63);
		\draw (63) to (62);
		\draw (62) to (64.center);
		\draw (67) to (59.center);
		\draw (66) to (58.center);
		\draw (66) to (62);
		\draw (67) to (63);
		\draw (69) to (71);
		\draw (71) to (68);
		\draw (70) to (72);
		\draw (71) to (72);
		\draw (72) to (71);
		\draw (71) to (72);
		\draw (71) to (72);
		\draw (69) to (67);
		\draw (68) to (66);
		\draw (70) to (60.center);
		\draw (70) to (61.center);
		\draw (84) to (86);
		\draw (86) to (83);
		\draw (85) to (87);
		\draw (86) to (87);
		\draw (87) to (86);
		\draw (86) to (87);
		\draw (86) to (87);
		\draw (85) to (75.center);
		\draw (85) to (76.center);
		\draw (88) to (87);
		\draw (88) to (79.center);
		\draw (88) to (80.center);
		\draw (84) to (74.center);
		\draw (83) to (73.center);
	\end{pgfonlayer}
\end{tikzpicture}

